Learning deep representations for video-based intake gesture detection

Automatic detection of individual intake gestures during eating occasions has the potential to improve dietary monitoring and support dietary recommendations. Existing studies typically make use of on-body solutions such as inertial and audio sensors, while video is used as ground truth. Intake gesture detection directly based on video has rarely been attempted. In this study, we address this gap and show that deep learning architectures can successfully be applied to the problem of video-based detection of intake gestures. For this purpose, we collect and label video data of eating occasions using 360-degree video of 102 participants. Applying state-of-the-art approaches from video action recognition, our results show that (1) the best model achieves an $F_1$ score of 0.858, (2) appearance features contribute more than motion features, and (3) temporal context in form of multiple video frames is essential for top model performance.

==> figures/1004_1/data.csv <==
"id","seq","label","prob.resnet_3d_cnn.eval","prob.resnet_cnn_lstm.eval","prob.resnet_slowfast.eval"
1004,1,0,0.026766,0.020014,0.358144
1004,2,0,0.023115,0.01813,0.291785
1004,3,0,0.021089,0.009566,0.221283
1004,4,0,0.01635,0.008347,0.171811
1004,5,0,0.014903,0.001927,0.192801
1004,6,0,0.011435,0.000781,0.102968
1004,7,0,0.009963,0.000291,0.123442
1004,8,0,0.008272,0.00041,0.053543
1004,9,0,0.00665,0.001033,0.04618
1004,10,0,0.00544,0.156133,0.041207
1004,11,0,0.005015,0.034881,0.069967
1004,12,1,0.006521,0.524986,0.055661
1004,13,1,0.008891,0.357464,0.176385
1004,14,1,0.013477,0.061353,0.058186
1004,15,1,0.013156,0.036958,0.097326
1004,16,1,0.019041,0.02172,0.158863
1004,17,1,0.01434,0.010379,0.163911
1004,18,1,0.027708,0.010218,0.204361
1004,19,1,0.097119,0.007085,0.096773
1004,20,1,0.339903,0.004305,0.07216
1004,21,1,0.275826,0.002828,0.083272
1004,22,1,0.089307,0.001043,0.04663
1004,23,1,0.066287,0.000373,0.065954
1004,24,0,0.029987,0.000438,0.039662
1004,25,0,0.017557,0.000368,0.030062
1004,26,0,0.010975,0.000514,0.010485
1004,27,0,0.012832,0.000905,0.007019
1004,28,0,0.018783,0.003183,0.005938
1004,29,0,0.21222,0.010094,0.027838
1004,30,0,0.018395,0.015104,0.00497
1004,31,0,0.023437,0.006259,0.007579


==> figures/1004_1/timeline.txt <==
::0x0,1x0,32
::2x0,32
::3x0,33
::4x0,34
::5x0,35
::6x0,36
::7x0,37
::8x0,38
::9x0,39
::10x0,40
::11x0,41
::12x0,42
::13x0,43
::14x0,44
::15x0,45
::16x0,46
::17x0,47
::18x0,48
::19x0,49
::20x0,50
::21x0,51
::22x0,52
::23x0,53
::24x0,54
::25x0,55
::26x0,56
::27x0,57
::28x0,58
::29x0,59
::30x0,60

==> figures/1010_2/data.csv <==
"id","seq","label","prob.oreba_2d_cnn_flow.eval","prob.oreba_2d_cnn_frame.eval","prob.resnet_2d_cnn_flow.eval","prob.resnet_2d_cnn_frame.eval"
1010,1,0,0.283773,2.9e-05,0.395474,0.015959
1010,2,0,0.271199,3e-05,0.332605,0.016046
1010,3,0,0.375178,2.7e-05,0.401986,0.015739
1010,4,0,0.40315,1.7e-05,0.398369,0.015798
1010,5,0,0.274834,1.6e-05,0.144872,0.015747
1010,6,0,0.285172,2.5e-05,0.223493,0.015821
1010,7,0,0.251985,9e-06,0.115416,0.015673
1010,8,0,0.364303,2.4e-05,0.232032,0.015942
1010,9,0,0.359692,1.5e-05,0.185658,0.016106
1010,10,0,0.244352,2.3e-05,0.314174,0.015894
1010,11,0,0.30521,1.4e-05,0.163673,0.016239
1010,12,0,0.374566,1.9e-05,0.301106,0.015682
1010,13,0,0.32355,1.8e-05,0.157047,0.015878
1010,14,0,0.296262,1e-05,0.221391,0.016047
1010,15,0,0.325559,3.3e-05,0.161545,0.015914
1010,16,0,0.322857,1.7e-05,0.123036,0.015969
1010,17,0,0.427614,4e-05,0.243052,0.015717
1010,18,0,0.4816,2.4e-05,0.264019,0.015972
1010,19,0,0.384495,1.7e-05,0.262079,0.015732
1010,20,0,0.321958,3.1e-05,0.43163,0.015711
1010,21,0,0.284897,6.6e-05,0.483464,0.015856
1010,22,0,0.244291,5.6e-05,0.23874,0.015404
1010,23,0,0.284223,0.000104,0.428166,0.015663
1010,24,0,0.404818,7e-05,0.374179,0.015718
1010,25,0,0.274501,1.8e-05,0.152973,0.015732
1010,26,0,0.355475,1.5e-05,0.161559,0.015792
1010,27,0,0.428335,1.5e-05,0.288901,0.015723
1010,28,0,0.350374,2.6e-05,0.320854,0.015787
1010,29,0,0.410206,2.6e-05,0.286485,0.015865
1010,30,0,0.374568,3e-05,0.263453,0.016395
1010,31,0,0.388832,0.000101,0.23576,0.016423


==> figures/1010_2/timeline.txt <==
::0x0,1x0,32
::2x0,32
::3x0,33
::4x0,34
::5x0,35
::6x0,36
::7x0,37
::8x0,38
::9x0,39
::10x0,40
::11x0,41
::12x0,42
::13x0,43
::14x0,44
::15x0,45
::16x0,46
::17x0,47
::18x0,48
::19x0,49
::20x0,50
::21x0,51
::22x0,52
::23x0,53
::24x0,54
::25x0,55
::26x0,56
::27x0,57
::28x0,58
::29x0,59
::30x0,60

==> figures/1015_1/data.csv <==
"id","seq","label","prob.oreba_2d_cnn_flow.eval","prob.oreba_2d_cnn_frame.eval","prob.resnet_2d_cnn_flow.eval","prob.resnet_2d_cnn_frame.eval"
1015,1,0,0.532922,0.001228,0.488213,0.00144
1015,2,0,0.367227,0.005608,0.197904,0.001273
1015,3,0,0.356324,0.007596,0.560179,0.003162
1015,4,0,0.352919,0.005248,0.320243,0.00151
1015,5,0,0.563515,0.006139,0.612883,0.001412
1015,6,0,0.426261,0.001339,0.265562,0.000318
1015,7,0,0.347952,0.001636,0.298302,0.000272
1015,8,0,0.501272,0.000833,0.316818,0.00013
1015,9,0,0.370956,0.000114,0.26883,0.00015
1015,10,0,0.359789,4.6e-05,0.15362,0.000121
1015,11,0,0.474374,0.000132,0.415515,0.000169
1015,12,0,0.364114,0.000195,0.184418,0.000207
1015,13,0,0.454893,0.000222,0.576545,0.000612
1015,14,0,0.579845,0.001281,0.415325,0.001208
1015,15,0,0.544961,0.00951,0.511333,0.00643
1015,16,0,0.572072,0.046586,0.458155,0.039124
1015,17,0,0.55151,0.021756,0.446548,0.073531
1015,18,0,0.540736,0.123894,0.31531,0.088215
1015,19,0,0.568289,0.194716,0.451715,0.479651
1015,20,0,0.332412,0.812409,0.355619,0.957747
1015,21,0,0.247426,0.980737,0.413413,0.997447
1015,22,1,0.417227,0.997283,0.709989,0.999334
1015,23,1,0.607485,0.999611,0.893264,0.998101
1015,24,1,0.839054,0.99987,0.95174,0.998798
1015,25,1,0.804401,0.999817,0.992922,0.999165
1015,26,1,0.857582,0.999967,0.994339,0.998685
1015,27,1,0.946117,0.999978,0.995361,0.998318
1015,28,1,0.890312,0.99997,0.997485,0.999571
1015,29,1,0.908936,0.999983,0.994847,0.999696
1015,30,1,0.932799,0.999983,0.997521,0.998763
1015,31,1,0.953808,0.999981,0.998347,0.995504
1015,32,1,0.919621,0.999984,0.997869,0.997065
1015,33,1,0.883851,0.999958,0.998029,0.996898
1015,34,1,0.817606,0.999976,0.998378,0.995898
1015,35,1,0.802619,0.999794,0.995518,0.990443
1015,36,1,0.84592,0.999119,0.995008,0.995306
1015,37,1,0.759374,0.999559,0.961288,0.993922
1015,38,1,0.576005,0.998484,0.734391,0.991822
1015,39,1,0.348277,0.977235,0.119521,0.862988
1015,40,1,0.379948,0.882389,0.413642,0.673429
1015,41,1,0.339181,0.3222,0.358311,0.363957
1015,42,1,0.390086,0.248079,0.356105,0.664164
1015,43,0,0.296689,0.068258,0.198606,0.554209
1015,44,0,0.384396,0.253007,0.123093,0.867414
1015,45,0,0.400718,0.13936,0.163366,0.112103
1015,46,0,0.270072,0.036365,0.026651,0.005999
1015,47,0,0.367018,0.002681,0.136969,0.001586
1015,48,0,0.489648,0.00094,0.123057,0.000873
1015,49,0,0.405081,0.000278,0.069138,0.000347
1015,50,0,0.566374,0.000703,0.130664,0.00032
1015,51,0,0.452833,0.000122,0.043178,8.9e-05


==> figures/1015_1/timeline.txt <==
::0x0,1x0,52
::2x0,52
::3x0,53
::4x0,54
::5x0,55
::6x0,56
::7x0,57
::8x0,58
::9x0,59
::10x0,60
::11x0,61
::12x0,62
::13x0,63
::14x0,64
::15x0,65
::16x0,66
::17x0,67
::18x0,68
::19x0,69
::20x0,70
::21x0,71
::22x0,72
::23x0,73
::24x0,74
::25x0,75
::26x0,76
::27x0,77
::28x0,78
::29x0,79
::30x0,80
::31x0,81
::32x0,82
::33x0,83
::34x0,84
::35x0,85
::36x0,86
::37x0,87
::38x0,88
::39x0,89
::40x0,90
::41x0,91
::42x0,92
::43x0,93
::44x0,94
::45x0,95
::46x0,96
::47x0,97
::48x0,98
::49x0,99
::50x0,100

==> figures/1020_2/data.csv <==
"id","seq","label","prob.oreba_2d_cnn_frame.eval","prob.resnet_2d_cnn_frame.eval","prob.oreba_3d_cnn.eval","prob.resnet_3d_cnn.eval"
1020,1,0,0.006914,0.00314,8e-06,0.001281
1020,2,0,0.006325,0.005828,5e-06,0.002949
1020,3,0,0.005762,0.002869,1e-06,0.001062
1020,4,0,0.007795,0.002939,4e-06,0.002104
1020,5,0,0.182239,0.075937,0.000732,0.026609
1020,6,0,0.25974,0.245898,0.020655,0.093051
1020,7,0,0.107105,0.751487,0.088953,0.375257
1020,8,1,0.733373,0.855099,0.976997,0.331518
1020,9,1,0.953215,0.861578,0.998829,0.745372
1020,10,1,0.995191,0.865961,0.999706,0.889674
1020,11,1,0.974386,0.912706,0.995721,0.362005
1020,12,1,0.99217,0.817913,0.999579,0.678409
1020,13,1,0.979008,0.937278,0.999409,0.219937
1020,14,1,0.987867,0.996487,0.998069,0.360914
1020,15,1,0.996443,0.995669,0.994848,0.29076
1020,16,1,0.997568,0.990274,0.997789,0.79282
1020,17,1,0.997188,0.993444,0.994854,0.667703
1020,18,1,0.986685,0.983458,0.947889,0.725504
1020,19,1,0.96951,0.935656,0.65082,0.839582
1020,20,1,0.965149,0.984989,0.289033,0.973264
1020,21,1,0.97044,0.987682,0.061344,0.992882
1020,22,1,0.984229,0.989042,0.048339,0.984593
1020,23,1,0.977917,0.963624,0.270127,0.986004
1020,24,1,0.991867,0.962866,0.756641,0.998425
1020,25,1,0.970341,0.93365,0.416281,0.99757
1020,26,1,0.997914,0.989813,0.041438,0.993385
1020,27,1,0.994033,0.994125,0.111667,0.993685
1020,28,1,0.900841,0.972457,0.578067,0.994764
1020,29,1,0.83843,0.906214,0.076948,0.956749
1020,30,1,0.800104,0.866264,0.076695,0.905235
1020,31,0,0.91305,0.933891,0.000917,0.773159
1020,32,0,0.680446,0.936446,0.004001,0.590995
1020,33,0,0.809478,0.907503,0.000499,0.379146
1020,34,0,0.981868,0.935188,0.004216,0.454599
1020,35,0,0.837569,0.878659,0.005996,0.085543
1020,36,0,0.920284,0.955732,0.001392,0.034013
1020,37,0,0.800653,0.946432,8.8e-05,0.015489
1020,38,0,0.751568,0.813498,6.6e-05,0.00851
1020,39,0,0.883835,0.792454,0.000171,0.006708
1020,40,0,0.60899,0.757369,0.000254,0.005877
1020,41,0,0.685746,0.946386,0.002154,0.008691


==> figures/1020_2/timeline.txt <==
::0x0,1x0,42
::2x0,42
::3x0,43
::4x0,44
::5x0,45
::6x0,46
::7x0,47
::8x0,48
::9x0,49
::10x0,50
::11x0,51
::12x0,52
::13x0,53
::14x0,54
::15x0,55
::16x0,56
::17x0,57
::18x0,58
::19x0,59
::20x0,60
::21x0,61
::22x0,62
::23x0,63
::24x0,64
::25x0,65
::26x0,66
::27x0,67
::28x0,68
::29x0,69
::30x0,70
::31x0,71
::32x0,72
::33x0,73
::34x0,74
::35x0,75
::36x0,76
::37x0,77
::38x0,78
::39x0,79
::40x0,80

==> figures/1054_1/data.csv <==
"id","seq","label","prob.resnet_3d_cnn.eval","prob.resnet_cnn_lstm.eval","prob.resnet_slowfast.eval"
1054,1,0,0.053534,0.015746,0.038421
1054,2,1,0.553203,0.587396,0.185865
1054,3,1,0.83344,0.914345,0.714828
1054,4,1,0.684324,0.517953,0.919198
1054,5,1,0.746446,0.787688,0.948171
1054,6,1,0.848833,0.949578,0.970652
1054,7,1,0.842294,0.990676,0.976592
1054,8,1,0.917226,0.995869,0.965456
1054,9,1,0.985886,0.987724,0.956643
1054,10,1,0.993006,0.99134,0.963893
1054,11,1,0.973119,0.988454,0.959462
1054,12,1,0.97831,0.987261,0.869585
1054,13,1,0.965836,0.976998,0.857098
1054,14,1,0.941588,0.961641,0.783574
1054,15,1,0.874475,0.936333,0.917859
1054,16,1,0.75065,0.844739,0.94787
1054,17,1,0.388791,0.673874,0.778978
1054,18,1,0.173171,0.459388,0.88034
1054,19,1,0.159686,0.251306,0.963696
1054,20,1,0.179344,0.162941,0.988387
1054,21,1,0.138781,0.091688,0.984023
1054,22,1,0.112985,0.084197,0.978312
1054,23,1,0.143564,0.078731,0.976128
1054,24,1,0.349668,0.074769,0.976603
1054,25,1,0.781791,0.863342,0.992977
1054,26,1,0.796284,0.954738,0.994326
1054,27,1,0.928244,0.987525,0.99704
1054,28,1,0.985872,0.992623,0.999108
1054,29,1,0.986526,0.993319,0.999273
1054,30,1,0.993582,0.990776,0.99884
1054,31,1,0.995003,0.990612,0.996645
1054,32,1,0.997211,0.992004,0.995311
1054,33,1,0.998736,0.991723,0.994617
1054,34,1,0.998973,0.99134,0.993734
1054,35,1,0.998821,0.990332,0.988873
1054,36,1,0.994899,0.989809,0.991362
1054,37,1,0.99429,0.993362,0.986653
1054,38,1,0.997611,0.99217,0.994057
1054,39,1,0.998801,0.99426,0.999302
1054,40,1,0.998522,0.991194,0.998447
1054,41,1,0.999137,0.987275,0.996496
1054,42,1,0.998556,0.969459,0.998099
1054,43,1,0.993305,0.977467,0.999092
1054,44,1,0.957391,0.985076,0.996649
1054,45,1,0.822733,0.986487,0.996563
1054,46,1,0.844546,0.994915,0.993685
1054,47,1,0.928859,0.992722,0.995635
1054,48,1,0.938358,0.995125,0.995757
1054,49,1,0.793553,0.988462,0.99018
1054,50,1,0.518726,0.945718,0.932099
1054,51,0,0.29064,0.815948,0.869724


==> figures/1054_1/timeline.txt <==
::0x0,1x0,52
::2x0,52
::3x0,53
::4x0,54
::5x0,55
::6x0,56
::7x0,57
::8x0,58
::9x0,59
::10x0,60
::11x0,61
::12x0,62
::13x0,63
::14x0,64
::15x0,65
::16x0,66
::17x0,67
::18x0,68
::19x0,69
::20x0,70
::21x0,71
::22x0,72
::23x0,73
::24x0,74
::25x0,75
::26x0,76
::27x0,77
::28x0,78
::29x0,79
::30x0,80
::31x0,81
::32x0,82
::33x0,83
::34x0,84
::35x0,85
::36x0,86
::37x0,87
::38x0,88
::39x0,89
::40x0,90
::41x0,91
::42x0,92
::43x0,93
::44x0,94
::45x0,95
::46x0,96
::47x0,97
::48x0,98
::49x0,99
::50x0,100

==> figures/1060_2/data.csv <==
"id","seq","label","prob.resnet_3d_cnn.eval","prob.resnet_cnn_lstm.eval","prob.resnet_slowfast.eval"
1060,1,0,0.002252,0.000496,0.002644
1060,2,0,0.001721,0.000276,0.001506
1060,3,0,0.001508,0.000431,0.001374
1060,4,0,0.011241,0.006377,0.013469
1060,5,1,0.014581,0.008905,0.003325
1060,6,1,0.032307,0.195813,0.085859
1060,7,1,0.053944,0.399722,0.45506
1060,8,1,0.035466,0.738057,0.303222
1060,9,1,0.012272,0.705882,0.112972
1060,10,1,0.100226,0.446642,0.835533
1060,11,1,0.065495,0.147946,0.364224
1060,12,1,0.024905,0.086674,0.060576
1060,13,1,0.025163,0.054783,0.280802
1060,14,0,0.017296,0.023399,0.319916
1060,15,0,0.010441,0.010047,0.078276
1060,16,0,0.011153,0.008404,0.003499


==> figures/1060_2/timeline.txt <==
::0x0,1x0,18
::2x0,18
::3x0,19
::4x0,20
::5x0,21
::6x0,22
::7x0,23
::8x0,24
::9x0,25
::10x0,26
::11x0,27
::12x0,28
::13x0,29
::14x0,30
::15x0,31
::16x0,32

==> figures/1075_1/data.csv <==
"id","seq","label","prob.oreba_2d_cnn_frame.eval","prob.resnet_2d_cnn_frame.eval","prob.oreba_3d_cnn.eval","prob.resnet_3d_cnn.eval"
1075,1,0,0.003014,0.054292,5.5e-05,0.002131
1075,2,0,0.035611,0.090649,0.000222,0.002308
1075,3,0,0.237167,0.722872,0.363537,0.13629
1075,4,0,0.174984,0.660278,0.082853,0.046137
1075,5,0,0.106036,0.720812,0.284646,0.016813
1075,6,0,0.153132,0.572904,0.056998,0.007528
1075,7,0,0.327176,0.821363,0.230293,0.004282
1075,8,0,0.226162,0.891555,0.194257,0.003728
1075,9,0,0.138901,0.585832,0.192064,0.006433
1075,10,0,0.021813,0.595658,0.005205,0.004527
1075,11,0,0.005959,0.026399,0.04996,0.010424
1075,12,0,0.004224,0.007311,0.031598,0.011373
1075,13,0,0.004619,0.012152,0.012617,0.006943
1075,14,0,0.004825,0.018308,0.033178,0.008978
1075,15,0,0.00407,0.012205,0.035529,0.006251
1075,16,0,0.006177,0.011811,0.045695,0.006952
1075,17,0,0.004007,0.014239,0.038131,0.007215
1075,18,0,0.004989,0.009822,0.032589,0.014791
1075,19,0,0.005198,0.007195,0.024119,0.010429
1075,20,0,0.00517,0.010661,0.030112,0.008904
1075,21,0,0.046988,0.582367,0.088905,0.091672
1075,22,0,0.734546,0.470579,0.179217,0.526549
1075,23,0,0.963332,0.54177,0.2092,0.405838
1075,24,0,0.992021,0.26185,0.160633,0.027832
1075,25,0,0.976934,0.540963,0.07407,0.027367
1075,26,0,0.9721,0.584565,0.007417,0.0213
1075,27,0,0.91068,0.761741,0.007115,0.045264
1075,28,0,0.785952,0.462468,0.002801,0.049538
1075,29,0,0.298634,0.96054,0.005842,0.095283
1075,30,0,0.024805,0.99636,0.020498,0.087992
1075,31,0,0.023747,0.953286,0.055189,0.100081


==> figures/1075_1/timeline.txt <==
::0x0,1x0,32
::2x0,32
::3x0,33
::4x0,34
::5x0,35
::6x0,36
::7x0,37
::8x0,38
::9x0,39
::10x0,40
::11x0,41
::12x0,42
::13x0,43
::14x0,44
::15x0,45
::16x0,46
::17x0,47
::18x0,48
::19x0,49
::20x0,50
::21x0,51
::22x0,52
::23x0,53
::24x0,54
::25x0,55
::26x0,56
::27x0,57
::28x0,58
::29x0,59
::30x0,60

==> figures/1112_1/data.csv <==
"id","seq","label","prob.resnet_3d_cnn.eval","prob.resnet_cnn_lstm.eval","prob.resnet_slowfast.eval"
1112,1,0,0.015564,0.022441,0.007067
1112,2,0,0.011187,0.02758,0.007871
1112,3,0,0.025815,0.022925,0.020167
1112,4,0,0.511857,0.020097,0.607711
1112,5,0,0.639524,0.153629,0.389892
1112,6,0,0.547503,0.739664,0.194918
1112,7,0,0.817187,0.96122,0.322504
1112,8,0,0.967689,0.972081,0.848044
1112,9,0,0.991605,0.837503,0.758748
1112,10,0,0.995091,0.333764,0.67026
1112,11,0,0.955086,0.235822,0.627866
1112,12,0,0.855154,0.038587,0.220384
1112,13,0,0.455434,0.540896,0.889482
1112,14,0,0.130123,0.120659,0.867277
1112,15,0,0.055252,0.103281,0.550851
1112,16,0,0.065758,0.053849,0.148183
1112,17,0,0.189144,0.160579,0.173818
1112,18,0,0.892918,0.777829,0.966787
1112,19,0,0.960125,0.96924,0.965725
1112,20,0,0.992544,0.984033,0.967916
1112,21,0,0.992299,0.981523,0.939653
1112,22,0,0.947654,0.960014,0.753521
1112,23,0,0.858042,0.956948,0.688069
1112,24,0,0.988223,0.96907,0.974483
1112,25,0,0.995173,0.983871,0.992417
1112,26,0,0.992781,0.994836,0.986196
1112,27,0,0.999036,0.993135,0.995206
1112,28,0,0.998905,0.992073,0.994034
1112,29,0,0.999656,0.986945,0.998219
1112,30,0,0.998911,0.972332,0.995292
1112,31,0,0.995073,0.900025,0.994068
1112,32,0,0.987074,0.624419,0.948095
1112,33,0,0.992692,0.181752,0.604227
1112,34,0,0.981077,0.043832,0.644213
1112,35,0,0.928495,0.041808,0.2726
1112,36,0,0.437462,0.022137,0.072895
1112,37,0,0.116842,0.017295,0.028171
1112,38,0,0.010287,0.029055,0.015153
1112,39,0,0.018664,0.058128,0.030613
1112,40,0,0.009318,0.01732,0.022204
1112,41,0,0.012142,0.032335,0.01172


==> figures/1112_1/timeline.txt <==
::0x0,1x0,42
::2x0,42
::3x0,43
::4x0,44
::5x0,45
::6x0,46
::7x0,47
::8x0,48
::9x0,49
::10x0,50
::11x0,51
::12x0,52
::13x0,53
::14x0,54
::15x0,55
::16x0,56
::17x0,57
::18x0,58
::19x0,59
::20x0,60
::21x0,61
::22x0,62
::23x0,63
::24x0,64
::25x0,65
::26x0,66
::27x0,67
::28x0,68
::29x0,69
::30x0,70
::31x0,71
::32x0,72
::33x0,73
::34x0,74
::35x0,75
::36x0,76
::37x0,77
::38x0,78
::39x0,79
::40x0,80
